A Retail-Corpus for Aspect-Based Sentiment Analysis with Large Language Models

Aspect-based sentiment analysis enhances sentiment detection by associating it with specific aspects, offering deeper insights than traditional sentiment analysis. This study introduces a manually annotated dataset of 10,814 multilingual customer reviews covering brick-and-mortar retail stores, labeled with eight aspect categories and their sentiment. Using this dataset, the performance of GPT-4 and LLaMA-3 in aspect based sentiment analysis is evaluated to establish a baseline for the newly introduced data. The results show both models achieving over 85% accuracy, while GPT-4 outperforms LLaMA-3 overall with regard to all relevant metrics.

==> data/lang.dat <==
lang     cnt
de       3233
fr       2256
en       1513
it        724
es        690
nl        621
pt        172
af        169
ru        146
id        128
ca        119
ro         99
ko         81
ar         79
pl         71
no         67
da         65
so         47
hr         41
hu         39
fi         36
he         33
tr         25
zh-cn      22
cs         22
tl         21
sl         21
et         21
sk         20
sv         16
uk         15
lt         14
cy         13
el         12
bg         11
vi          9
lv          9
sw          8
sq          8
ur          6
ja          3
mk          3
zh-tw       3
fa          3
th          1

==> data/share_sentiment.csv <==
aspect,pos,neu,neg
store,82.9,2.5,14.6
service,74.9,1.8,23.3
product,79.9,3.5,16.6
return,19.5,0.9,79.6
brand,74.6,2.9,22.5
price,61.9,5.5,32.6
online,54.9,7.8,37.3
general,83.9,8.2,7.8
